A Large-Dimensional Analysis of ESPRIT DoA Estimation: Inconsistency and a Correction via RMT

In this paper, we perform asymptotic analyses of the widely used ESPRIT direction-of-arrival (DoA) estimator for large arrays, where the array size $N$ and the number of snapshots $T$ grow to infinity at the same pace. In this large-dimensional regime, the sample covariance matrix (SCM) is known to be a poor eigenspectral estimator of the population covariance. We show that the classical ESPRIT algorithm, that relies on the SCM, and as a consequence of the large-dimensional inconsistency of the SCM, produces inconsistent DoA estimates as $N,T \to \infty$ with $N/T \to c \in (0,\infty)$, for both widely-~and~closely-spaced DoAs. Leveraging tools from random matrix theory (RMT), we propose an improved G-ESPRIT method and prove its consistency in the same large-dimensional setting. From a technical perspective, we derive a novel bound on the eigenvalue differences between two potentially non-Hermitian matrices, which may be of independent interest. Numerical simulations are provided to corroborate our theoretical findings.

==> results/closer_angle.txt <==
coeff   ges1 gmu1    crb1  ges2 gmu2    crb2    ges3    gmu3    crb3
1	0.405951184095127	24.4965632731935	5.20454008475363e-05	1.11866880835249	44.8662302957102	0.000133847374516202	0.0765019353774565	186.737532972094	0.000696018732869516
2	0.151172100518573	5.86136890522002	5.15753459256447e-05	0.342672882968283	10.2611286378477	0.000133003169028021	0.0196058283572402	40.4372573868356	0.000698540079879497
3	0.0267110245963632	1.74882424957713	5.07354519726761e-05	0.118014379319814	3.30855779570324	0.000130863495197078	0.00822895158536947	4.85837193723920	0.000695014641585596
4	0.00228576239112638	0.679767105394461	4.94687897484688e-05	0.00558526398884418	0.982516444803846	0.000126426953114012	0.00383839520699366	0.542427022678001	0.000673693084101618
5	0.000801733670875683	0.307452240727225	4.77185263925711e-05	0.00192450126608217	0.358640198359783	0.000118602393407947	0.00254800730542674	0.00329655999290238	0.000622546489619927
6	0.000445265181112187	0.114448332697212	4.52829140705597e-05	0.000790349070055975	0.0554222748496652	0.000106696234606082	0.00188265787623853	0.00143525480260461	0.000540372593195813
7	0.000301636791291963	0.0402600031734144	4.14230886218065e-05	0.000403745305937268	0.00614994846397594	9.09952126214907e-05	0.00137808272868786	0.00100695888000491	0.000442837723014878
8	0.000193599243882789	0.00460999233520342	3.49419021150961e-05	0.000258149374852096	0.000318430249880996	7.32162141274967e-05	0.000942980695979731	0.000616114173993452	0.000350892035246729
9	0.000128122119036499	0.000145401574746715	2.67815408191393e-05	0.000158696257232662	0.000139706917662992	5.65635531919379e-05	0.000717723493765253	0.000379310920905471	0.000276420825330546
10	9.13709710026297e-05	6.18129228881371e-05	2.03263665135106e-05	0.000113567088394924	8.29407679992814e-05	4.38214424330213e-05	0.000553655129163894	0.000282234051005602	0.000220878158066337


==> results/fig1_n.txt <==
n   es  ges
4	65.8530873883486	130.283047164109
6	7.94649460871737	13.2737141339873
8	3.31007804661610	3.45902421013501
10	2.34504247121747	2.32118625892314
12	1.77076901579445	1.80439192095039
14	1.47209017260778	1.50238955494921
16	1.09311338993932	1.11203864206440
18	0.858819983840437	0.899269685347007
20	0.715324544472000	0.727654299628073
22	0.775697661821359	0.777403098185404
24	0.593940663234650	0.594686127595811
26	0.556810615873163	0.562591757331170
28	0.399066390690021	0.410831963467297
30	0.454972424886040	0.453406701752168
32	0.403682043031104	0.410525532176073
34	0.365558098293959	0.371279164889833
36	0.346299305393129	0.350435598073207
38	0.396800533375326	0.394269511462393
40	0.314709099041129	0.313140045672800
42	0.331335321641166	0.334057169725302
44	0.310800910713533	0.307249795926907
46	0.252306768426907	0.261861987702016
48	0.243307405440355	0.244622601191649
50	0.221243609558066	0.221167315870314
52	0.222129091280666	0.223636084137914
54	0.185293950903827	0.186956980107237
56	0.180703689819830	0.182788565285047
58	0.205387276484936	0.206883933111669
60	0.171605047639242	0.173093951586572
62	0.240076158626317	0.236747068891993
64	0.173297314515930	0.172717484128048
66	0.164312216438869	0.164167485604278
68	0.155718752820698	0.155248484655077
70	0.148978585556514	0.152820932279768
72	0.165957591013425	0.167290046720625
74	0.155808886207141	0.155201869746044
76	0.162436589621124	0.163951254744343
78	0.145498223949931	0.145561189017881
80	0.140777738012822	0.140291111290049
82	0.149348704222143	0.148521744851481
84	0.151351805362450	0.152320339455890
86	0.122233889880074	0.120780432669728
88	0.117802100770657	0.118020633795553
90	0.124189576850926	0.124742724882261
92	0.107742858119279	0.107309531930346
94	0.119892654932427	0.119576986947670
96	0.115519773717545	0.115291917646438
98	0.135198162548216	0.135767787876489
100	0.111079373306357	0.110600256421219
102	0.112663305145949	0.112429795994096
104	0.114671606386210	0.115013080094453
106	0.103118747130012	0.103342471867516
108	0.0938040388763663	0.0937254363035082
110	0.0968589584416651	0.0967678514333956
112	0.0822801130289697	0.0820304426904431
114	0.0913461207762898	0.0915299236209365
116	0.0973731320859551	0.0971997037049334
118	0.113964877742044	0.114147395475086
120	0.104949640926157	0.105061721795268
122	0.0903139683847016	0.0909319571044841
124	0.0856469738811579	0.0856453424632136
126	0.0853520638550968	0.0854980288334973
128	0.0861398866554607	0.0859930798282059
130	0.0820094150034858	0.0822790345687342
132	0.0845171079377983	0.0841774562737406
134	0.0884140778913432	0.0884038230611874
136	0.0757841687457260	0.0760991605973902
138	0.0885800159999663	0.0887594731416665
140	0.0795585103701375	0.0793094862554643
142	0.0778012951559408	0.0779107167181355
144	0.0819439427258332	0.0821410049999770
146	0.0832594755271244	0.0832765516560877
148	0.0775242891706071	0.0777439735824625
150	0.0708590235342356	0.0710502931240395
152	0.0649225312137639	0.0653160534857969
154	0.0741913218211774	0.0740655018482111
156	0.0726524811708031	0.0728033673095681
158	0.0605235627303694	0.0602976251161363
160	0.0586604026991288	0.0587163141964299
162	0.0653302729884338	0.0654716842354151
164	0.0756201453589013	0.0755690452586571
166	0.0715003668524173	0.0714868982207930
168	0.0676950607316529	0.0676310510694625
170	0.0652537062035386	0.0651899058234263
172	0.0538620419898808	0.0540569398666254
174	0.0597342056952276	0.0597992829807719
176	0.0569617511189127	0.0570051848664453
178	0.0586706825818507	0.0584937067398228
180	0.0640682828366932	0.0642712276590261
182	0.0518133824359963	0.0517374570759371
184	0.0509137917463704	0.0508142810356593
186	0.0685902739822572	0.0685968043518626
188	0.0535995900164701	0.0535232173373859
190	0.0587780792962550	0.0587581881351908
192	0.0584816773579232	0.0582944353957401
194	0.0593292964153196	0.0591940869922499
196	0.0491444701917625	0.0491171072759310
198	0.0550053749003116	0.0547725407105283

==> results/fig1_tradeoff.txt <==
Delta   es  ges
4	0.0248850672329367	0.0143995158590757
6	0.0174975705901414	0.00727569809869000
8	0.0169046661571510	0.00549710572773403
10	0.0135876406798114	0.00326707795933305
12	0.0102946473066187	0.00275302239625676
14	0.00768194028782314	0.00197739897902761
16	0.00721596640411108	0.00190262654050295
18	0.00506622317195517	0.00149372719870137
20	0.00383664052764024	0.00123256519989300
22	0.00359319596345805	0.00135697171372502
24	0.00299274111710015	0.00133647621381525
26	0.00225701193002672	0.00124692645796050
28	0.00214042258797314	0.000998608903222044
30	0.00232329084571356	0.00119359182749085
32	0.00162078389677799	0.000954512165940698
34	0.00194138972494163	0.00115816661925851
36	0.00142663804478678	0.000992914927117197
38	0.00175950023224168	0.00113791623035031
40	0.00167442577839463	0.00122789650845346
42	0.00135964655198128	0.00107602480978781
44	0.00198781733842661	0.00146290785390415
46	0.00176052790851749	0.00127151044504571
48	0.00141197498902836	0.00116989209470308
50	0.00151976234072120	0.00134341805446020
52	0.00151970454158525	0.00132091332140122
54	0.00161022872584035	0.00150790648440135
56	0.00167733879962700	0.00130966684230968
58	0.00149953696647531	0.00217784774530322
60	0.00167469002358401	0.0204387707749450
62	0.0103830143531469	0.0773236736798434
64	0.0643310088477728	0.154360538498087
66	0.140736707427140	0.193646119922645
68	0.175041770234266	0.210399622125656
70	0.181775779971103	0.208500703491712
72	0.181539033217773	0.208099216765234
74	0.183196659934773	0.208299952607678
76	0.183584106771984	0.209064477654547
78	0.185550465011617	0.210171311885016
80	0.185015890949167	0.213529296268687
82	0.184063596948457	0.210801967122850
84	0.183992712712181	0.211047034899847
86	0.188589573172221	0.213895169123290
88	0.188190106636780	0.218879850079513
90	0.187346194129562	0.217084136197705
92	0.189865207263745	0.231232459964315
94	0.195333783831975	0.224710783381813
96	0.200409168808277	0.229205618885577
98	0.201030650633080	0.237100790535198
100	0.217187598338326	0.249468411145588
102	0.226507717316021	0.262370073782815
104	0.224824031863638	0.250718236671433
106	0.233633878402407	0.251724219221772
108	0.234730522853882	0.258514905094367
110	0.239424562948848	0.250907900391658
112	0.241533074343463	0.250034425405792
114	0.236046580355890	0.235418923796185
116	0.234150110355185	0.241970447432144
118	0.230274060353683	0.242869810823442
120	0.227975266582607	0.229223096633722
122	0.220822591322551	0.227577798467204
124	0.213762122486274	0.215801505948193
126	0.208818331451185	0.217109954862997
128	0.199350966472837	0.209220015918679
130	0.197518203861233	0.214090069914798
132	0.191417878135014	0.198764712743799
134	0.188734139238488	0.197414865751908
136	0.183544647322478	0.189933795241750
138	0.178880422703543	0.189978994868743
140	0.175337432397779	0.186890992287955
142	0.177268394380223	0.187249957999611
144	0.171404887581959	0.181347152790249
146	0.169838846141365	0.187205144029640
148	0.169029486791976	0.182620410494123
150	0.167338421957909	0.179831865148320
152	0.164743860859696	0.173639712677156
154	0.165889328774492	0.183804629537188
156	0.164261848710659	0.179664895180020
158	0.160243334170078	0.180387593647275
160	0.165211501924316	0.180541807319065
162	0.162628357481908	0.195699669726408
164	0.161839967398798	0.179796051726458
166	0.157120130989092	0.189899987573027
168	0.163718596397043	0.191617323836802
170	0.179375189097354	0.202389825714331
172	0.179305480419486	0.215995012021558
174	0.186586069626061	0.207783016234837
176	0.186476208419651	0.212789450182887
178	0.204537822313152	0.221423686701655
180	0.209054430389542	0.228169098140760
182	0.217495734643628	0.224143349341531
184	0.228228151974684	0.232035533397587
186	0.230872044943649	0.235935164543761
188	0.231124523305403	0.246201406060357
190	0.241227302474187	0.243759318299615
192	0.247791228053197	0.238006233390336
194	0.245688635000707	0.237267265350038
196	0.254075307971037	0.238320765207306

==> results/fig2_near_left.txt <==
N   ES1    ES2    GES1   GES2   True1   True2   bar1    bar2
20	-0.000918453648682587	0.208533420194238	-0.0255860351262092	0.212257050647833	0	0.219911485751286	0.0400901529581893	0.179821332793096
50	0.00892737188888278	0.0774527946895770	0.00142213084826225	0.0845653366484988	0	0.0879645943005142	0.0129614317644220	0.0750031625360921
80	0.00620609070821150	0.0487967874456885	0.000973409057647486	0.0540294690962525	0	0.0549778714378214	0.00771327161703570	0.0472645998207857
110	0.00531747560955527	0.0346409717407795	0.000593460025600656	0.0393649873247341	0	0.0399839065002337	0.00548860180573702	0.0344953046944967
140	0.00398113314032705	0.0272833462367146	0.000234595933600288	0.0310298834434414	0	0.0314159265358979	0.00425958851752803	0.0271563380183699
170	0.00324786126764906	0.0222167629382683	6.08036091830620e-06	0.0254585438449990	0	0.0258719395001512	0.00348016834656102	0.0223917711535902
200	0.00283323097261626	0.0188930133609542	9.19043724357168e-05	0.0216343399611348	0	0.0219911485751286	0.00294182115572326	0.0190493274194053

==> results/fig2_near_right.txt <==
N   Emse    Evar    GEmse   GEvar   crb
50	0.000436142234605724	0.000358245434625733	0.000412357918043163	0.000410282734187108	3.48627106877129e-05
100	7.63030188738605e-05	4.44787805990250e-05	4.18067834651196e-05	4.12244718309733e-05	4.35249624828750e-06
150	2.73198177141850e-05	1.34616428703654e-05	1.09773115588707e-05	1.08954674994673e-05	1.28933579507174e-06
200	1.45667971287864e-05	5.67161326908590e-06	3.99067417525954e-06	3.95297343503406e-06	5.43895329334379e-07
250	8.70658660868608e-06	2.78517868015531e-06	2.04859029142427e-06	2.01125429562569e-06	2.78464169959201e-07
300	5.03596555315859e-06	1.54323272865263e-06	1.05419879300316e-06	1.05274785363603e-06	1.61145028085385e-07
350	3.31239330621096e-06	9.59742376992225e-07	6.90908801073482e-07	6.83448994204313e-07	1.01477862708728e-07
400	2.55175374360805e-06	6.92677187957981e-07	4.78639798957398e-07	4.78238115394093e-07	6.79817087211348e-08

==> results/fig2_unco_left.txt <==
N   ES1    ES2    GES1   GES2   True1   True2   bar1    bar2
20	-0.0342234487748096	0.787907071800517	-0.0481612327993651	0.801844855825073	0	0.785398163397448	0.0171792417673650	0.768218921630083
50	0.0123576209241050	0.763674764986021	0.00894745297411523	0.767084932936010	0	0.785398163397448	0.000763028787465127	0.784635134609983
80	0.0138829231889894	0.771963078029688	0.0137637189127609	0.772082282305916	0	0.785398163397448	0.000120545737331435	0.785277617660117
110	0.0124510525937539	0.776834799479186	0.0109441816414668	0.778341670431472	0	0.785398163397448	0.000356843054114072	0.785041320343335
140	0.00550368211715565	0.780727448671923	0.00409545272427632	0.782135678064802	0	0.785398163397448	0.000304854186289941	0.785093309211158
170	0.00524113063317329	0.777680325091035	0.00434303459105957	0.778578421133149	0	0.785398163397448	6.48938806000800e-05	0.785333269516848
200	0.00640830450854456	0.775962679322357	0.00643958463862684	0.775931399192275	0	0.785398163397448	0.00280457060072974	0.782593592796719

==> results/fig2_unco_right.txt <==
N   Emse    Evar    GEmse   GEvar   crb
50	2.25810731906426	2.25669360868902	2.26908743661478	2.26791384403036	0.0263709947696159
100	1.06037299469060	1.05998148463545	1.05784759109380	1.05769624695118	0.00328313858651693
150	0.703447777761392	0.698225916680275	0.703544128303304	0.697739011928764	0.000973184081509630
200	0.509086423234972	0.508470814944881	0.509000207336056	0.508379020899586	0.000410571324762385
250	0.402668956839818	0.402028768280434	0.402496052649046	0.401814797830924	0.000210136746208970
300	0.315711276968898	0.315676581193767	0.315523272138113	0.315506980530747	0.000121586773127321
350	0.264423341758985	0.263826091810675	0.264335470530403	0.263786559564455	7.65740284749597e-05
400	0.234526799403413	0.234076866503907	0.234555154088107	0.234105175471936	5.13007380363798e-05

==> results/fig2_wide_left.txt <==
N   ES1    ES2    GES1   GES2   True1   True2   bar1    bar2
20	-0.00501491990399002	0.756290302046707	-0.0449294007492521	0.809625408975372	0	0.785398163397448	0.152415688947494	0.632982474449954
50	0.101661331577503	0.687306803048587	-0.00994480511509135	0.783230618253215	0	0.785398163397448	0.126704799949290	0.658693363448157
80	0.104949394249310	0.684657897574010	0.0177516201925215	0.776574312573198	0	0.785398163397448	0.0968886710056248	0.688509492391824
110	0.101398730636983	0.680739173902544	0.0113306475941236	0.775992967029165	0	0.785398163397448	0.0929761513795795	0.692422012017869
140	0.116090641095575	0.666200824717076	0.0103618843096618	0.775283585171220	0	0.785398163397448	0.105950588318142	0.679447575079306
170	0.119530471348543	0.665446183087630	0.00579445906877982	0.777564536916069	0	0.785398163397448	0.109299562717932	0.676098600679516
200	0.115469366804999	0.670049047663168	0.00598631227387039	0.777373661934171	0	0.785398163397448	0.100581881757108	0.684816281640341




==> results/near_corr.txt <==
N   es1 ges1    crb1    es2 ges2    crb2    es3 ges3    crb3
50	0.00943667118843885	0.00800532517254238	0.000379460430978653	0.0125338655621793	0.00995605897881351	0.000300741039653603	0.0251823108262719	0.0462553233988432	0.000189078039156562
100	0.00215974579388819	0.00103884502669183	4.73701507464115e-05	0.00304634898971971	0.00126105751208492	3.75344991871629e-05	0.00450749863522039	0.00301235232850759	2.35269047072801e-05
150	0.00106634287194497	0.000281233914541578	1.40321757782798e-05	0.00141165089640591	0.000349896001033418	1.11174446585823e-05	0.00192266744134078	0.00100110784521164	6.96161626333732e-06
200	0.000592596450045635	0.000122207003659439	5.91931850336533e-06	0.000844282487536269	0.000143952877853597	4.68949797474100e-06	0.00105984309649628	0.000434581054396000	2.93507087167851e-06
250	0.000398818054517339	6.78168160679982e-05	3.03057124146706e-06	0.000572999530985171	8.02847456445860e-05	2.40083985172359e-06	0.000705834479236377	0.000202721881030433	1.50220168471911e-06
300	0.000301748807293425	3.83608577287227e-05	1.75376513142285e-06	0.000421930307526225	4.47464479298374e-05	1.38931003921753e-06	0.000485900640810562	0.000135797868512319	8.69119828023919e-07
350	0.000223728157474451	2.32602252464736e-05	1.10439755726531e-06	0.000325543451041012	2.83506316730001e-05	8.74873380350742e-07	0.000362921746736627	8.00286630044009e-05	5.47224317719706e-07
400	0.000169341181013332	1.71368534027027e-05	7.39853862882308e-07	0.000256496311002500	1.89329442365524e-05	5.86083698993485e-07	0.000283684774704643	5.23742536535353e-05	3.66551215554705e-07

==> results/noise/Rademacher.txt <==
snr es  ges mu  gmu crb
-4	0.00689735977352155	0.00689735977352155	0.0725742189105258	0.0904611243128996	2.05391650060198e-06
0	0.00318868673488451	0.00897511128938553	0.0813563786765906	0.0811072839564676	1.20629337928001e-06
4	0.000313213819568378	0.000201724162850084	0.0982524546561348	0.0763923620865858	8.07155056596802e-07
8	0.000282990485748822	3.71508940284840e-05	0.102046309474818	0.0585943790583934	6.31976880799772e-07
12	5.90922393257536e-05	9.49953061721762e-06	0.103121311444295	0.0273630598334964	5.29735978734406e-07
16	3.85009311556859e-06	2.69774991172104e-06	0.103576590447079	5.91866756121977e-06	4.29162444200664e-07
20	1.14067693714655e-06	1.13019404625808e-06	0.103714603212906	1.59871554114377e-06	3.07206678171893e-07
24	3.97127608925686e-07	3.98533566552918e-07	3.06880144984807e-05	5.08482069544391e-07	1.83664917934272e-07
28	2.06991242877945e-07	2.08979482255182e-07	4.18060613534665e-06	3.51655564797844e-07	9.22571021482359e-08

==> results/noise/heavy-tailed.txt <==
snr es  ges mu  gmu
-4	0.00888096201401672	0.00745480105898311	0.0897579643987717	0.0883300899919601
0	0.00925891684965908	0.00826332349344748	0.0794977046126433	0.0795622177785986
4	0.00747128851290039	0.00733922020921415	0.0726927468457641	0.0727216003567275
8	0.00653992872008612	0.00733377999599543	0.0726784584015795	0.0726866665724580
12	0.00586470034633274	0.00622229410647982	0.0727152080267930	0.0727205884508559
16	0.00673164891226135	0.00344384643819392	0.0749208305774422	0.0749454745178781
20	0.00433893506086158	0.00187367752636588	0.0880746623507763	0.0846411621603887
24	0.000364341701548226	0.000183075305303529	0.0773465379528058	0.0566172991259549
28	8.96453907502754e-07	9.53358872768159e-07	0.0230499125855386	0.0218966714363412

==> results/noise/uniform.txt <==
snr es  ges mu  gmu crb
-4	0.00743140026073400	0.00743115528274724	0.0725120380749036	0.08254725110576	2.05391650060197e-06
0	0.00316890305069246	0.00946242692406832	0.0861158495564712	0.0819086609842253	1.20629337927996e-06
4	0.000285311170300434	0.000208545615910556	0.0984126703872103	0.0877869246786306	8.07155056596158e-07
8	0.000286329665030898	3.61720481600905e-05	0.102243686380035	0.0512333228321297	6.31976880799488e-07
12	6.25336285255840e-05	9.14636182087559e-06	0.103193423915274	0.0217700779794822	5.29735978735276e-07
16	4.26290270625217e-06	3.03703811478828e-06	0.103565638743778	0.000735107575047492	4.29162444206023e-07
20	1.09555544855491e-06	1.08274186396724e-06	0.103740793965894	1.82275460515882e-06	3.07206678172969e-07
24	4.48983373263441e-07	4.54540193796077e-07	3.13568421683689e-05	8.13195781156572e-07	1.83664917935019e-07
28	1.73271512760620e-07	1.74676007609622e-07	4.29667203686572e-06	4.29859518463604e-07	9.22571021548959e-08

==> results/paper_far.txt <==
snr es  ges mu  gmu crb
-4	443.298732277679	824.026134186998	0.000159618936928515	0.000187157084521846	4.82759908133706e-05
0	33.8312698846015	1.08309959071817	2.54414414600698e-05	4.74739262263694e-05	1.33544730366041e-05
4	0.0774842404538728	0.0151157376151058	5.85838958608364e-06	6.38792152430558e-06	4.43707982981948e-06
8	0.00197830588671148	0.00144507122527954	1.95175820939856e-06	2.00082501694910e-06	1.64098594735238e-06
12	0.000245570448934208	0.000243683289528644	8.62430044173131e-07	8.68027429299041e-07	6.35567101130637e-07
16	4.27215174670821e-05	4.31274159292829e-05	3.61689971239813e-07	3.61088300773408e-07	2.50432615765427e-07
20	1.10950468440355e-05	1.11463426926042e-05	1.10091153056742e-07	1.10038045647561e-07	9.93053332324855e-08
24	3.53461120587549e-06	3.54148199543033e-06	5.50863996170618e-08	5.51069623714558e-08	3.94729443062310e-08
28	1.26299364188098e-06	1.26408099523690e-06	1.83899351893388e-08	1.83899351893388e-08	1.57048362103365e-08

==> results/power_matrix.txt <==
N   es1 ges1    crb1    es2 ges2    crb2
50	0.00778527931689707	0.00606082816823844	0.00151252230039894	0.00893678661731997	0.00932710725915531	0.00401001340453001
100	0.00123560057901814	0.000803656830999396	0.000188653211270724	0.00116897899489753	0.00110708355800396	0.000499604623872794
150	0.000426465769236800	0.000227600869697676	5.28743219156889e-05	0.000375581318200070	0.000325984099898060	0.000147184841968076
200	0.000221860832547619	0.000101913831673729	2.24627115252922e-05	0.000148259778269537	0.000123184485629360	6.23566245791654e-05
250	0.000123066584382279	5.10860803393176e-05	1.15743014149920e-05	8.37909489045440e-05	6.80960526095403e-05	3.17428603938310e-05
300	8.44703109887284e-05	2.89361569216703e-05	6.92301275969307e-06	5.05726151987657e-05	3.92857580033620e-05	1.84332688333020e-05
350	6.04629540144447e-05	1.83386368940922e-05	4.45878684321194e-06	3.37884588471022e-05	2.54275055595456e-05	1.16256823278269e-05
400	4.50379802425036e-05	1.20213300851063e-05	2.75384659739690e-06	2.32201954732425e-05	1.60124093360509e-05	7.78435816844338e-06

==> results/rerunFig4d.txt <==
N   Emse    Evar    GEmse   GEvar   crb
50	1.44595275967476	1.10364507669715	0.658914317652483	0.658423799747797	0.00326376823440482
100	0.551840989517879	0.338959689550585	0.223698609446069	0.223510183803436	0.000405808613790259
150	0.364155983567595	0.195597715233677	0.141593018356118	0.141488386930679	0.000120174399269318
200	0.324924603002884	0.139141211716029	0.103530460884852	0.103530129849764	5.07456860249478e-05
250	0.301370775325942	0.112269174969085	0.0795780369424445	0.0795322591158506	2.60075960158608e-05
300	0.265840233048859	0.0909896744712165	0.0676610318118469	0.0676530861646859	1.50442330491604e-05
350	0.238215396912009	0.0711981940171331	0.0554301238802899	0.0554225266284086	9.46967165685250e-06
400	0.241154588720517	0.0634092472453811	0.0475276947524693	0.0475020784895760	6.34612369048389e-06

==> results/rerunFig7.txt <==
snr es  ges mu  gmu crb
-4	0.007308157982496	0.007501436465979	0.0723621337047103	0.172280974190753	2.05391650060189e-06
0	0.003152554363857	0.004986449368681	0.0833081465519261	0.0788008666019862	1.20629337928010e-06
4	2.854782664009845e-04	1.933921950572940e-04	0.0984621199845206	0.0803561976170495	8.07155056596619e-07
8	2.815267556160782e-04	3.703588473797775e-05	0.101584390977828	0.0540917992786382	6.31976880799742e-07
12	6.767050740591160e-05	9.311142654520168e-06	0.103409857751439	0.0231357784450738	5.29735978736091e-07
16	4.107812601760487e-06	3.058965377995657e-06	0.104594775240777	0.00104992747331762	4.29162444200742e-07
20	1.124508634921627e-06	1.123952866346481e-06	0.105029827939438	2.44381805012525e-06	3.07206678175644e-07
24	4.328076196618997e-07	4.457308809219637e-07	1.77140404893344e-05	5.89214222296809e-07	1.83664917948094e-07
28	1.728443436611673e-07	1.881162751759252e-07	1.01009831448489e-05	3.66628182694265e-07	9.22571021211173e-08

==> results/spnorm.txt <==
N   wleftm  wleftv  wrightm wrightv nleftm  nleftv  nrightm nrightv
50	0.0415222609431642	0.0264046921135409	0.0491358507577475	0.0341028144325118	0.180666202264629	0.113206002108986	0.140579202936380	0.0678257523434719
100	0.0285222053369180	0.0169654657552215	0.0326555404057729	0.0207671149007297	0.102830483192454	0.0585757873338992	0.0852073779213692	0.0444145371029696
150	0.0214725001675304	0.0132285217046039	0.0227396288333629	0.0129267577608047	0.0854381842408611	0.0512817789193140	0.0739130519036520	0.0388501120563669
200	0.0182907504180774	0.0105005315757816	0.0209988082434835	0.0137006077567648	0.0760693484260871	0.0403555740435697	0.0586636068359896	0.0313551641641855
250	0.0168930487776192	0.0107872760075484	0.0164282642917437	0.0103977688230870	0.0657744150957251	0.0331954729779905	0.0559694230411966	0.0285789091841336
300	0.0146339697505851	0.00891040798799281	0.0158974444322186	0.00967078261510483	0.0537035731350702	0.0301615498219675	0.0445980745958966	0.0249440391836687
350	0.0127676961255027	0.00790920676050376	0.0145032432953028	0.00811526948345847	0.0518302737910302	0.0287748931586189	0.0455785182173562	0.0255205086032716
400	0.0127177175900102	0.00688122702865992	0.0141318108816332	0.00848183122605360	0.0459202211429351	0.0227168471887684	0.0389080915641946	0.0203566853575289
